Evolution of the afterglow optical spectral shape of GRB 201015A in the first hour: evidence for dust destruction

Instruments such as the ROTSE, TORTORA, Pi of the Sky, MASTER-net, and others have recorded single-band optical flux measurements of gamma-ray bursts starting as early as $\thicksim$ 10 seconds after gamma-ray trigger. The earliest measurements of optical spectral shape have been made only much later, typically on hour time scales, never starting less than a minute after trigger, until now. Beginning only 58 seconds after the \emph{Swift} BAT triggerred on GRB201015A, we observed a sharp rise in optical flux to a peak, followed by a power law temporal decay, $\propto t^{-0.81 \pm 0.03}$. Flux was measured simultaneously in three optical bands, g\p, r\p, and i\p, using our Burst Simultaneous Three-channel Imager (BSTI) on the NUTTelA-TAO telescope. Our data during the decay show strong colour evolution from red to blue, with a change in the optical log slope of $+0.72 \pm 0.14$; during this time the X-ray log slope remained constant. We did not find evidence for a two-component jet structure or a transition from reverse to forward shock or a prompt emission component that would explain this change in slope. We find that the majority of the optical spectral slope evolution is consistent with a monotonic decay of extinction, evidence of dust destruction. Assuming a constant source spectral slope and an SMC-like extinction curve, we derive a change in the local extinction $A_\mathrm{v}^\mathrm{local}$ from $\thicksim$0.8 mag to 0.3 mag in $\thicksim$2500 seconds. This work shows that significant information about the early emission phase is being missed without such early observations with simultaneous multi-band instruments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
